Towards Smarter Sensing: 2D Clutter Mitigation in RL-Driven Cognitive MIMO Radar

Motivated by the growing interest in integrated sensing and communication for 6th generation (6G) networks, this paper presents a cognitive Multiple-Input Multiple-Output (MIMO) radar system enhanced by reinforcement learning (RL) for robust multitarget detection in dynamic environments. The system employs a planar array configuration and adapts its transmitted waveforms and beamforming patterns to optimize detection performance in the presence of unknown two-dimensional (2D) disturbances. A robust Wald-type detector is integrated with a SARSA-based RL algorithm, enabling the radar to learn and adapt to complex clutter environments modeled by a 2D autoregressive process. Simulation results demonstrate significant improvements in detection probability compared to omnidirectional methods, particularly for low Signal-to-Noise Ratio (SNR) targets masked by clutter.

==> pgfplots_scatterdata1.dat <==
2	18	28	0.00500000000000000
3	3	1	1
3	3	2	1
3	3	3	1
3	3	4	1
3	3	5	1
3	3	6	1
3	3	7	1
3	3	8	1
3	3	9	1
3	3	10	1
3	3	11	1
3	3	12	1
3	3	13	1
3	3	14	1
3	3	15	1
3	3	16	1
3	3	17	1
3	3	18	1
3	3	19	1
3	3	20	1
3	3	21	1
3	3	22	1
3	3	23	1
3	3	24	1
3	3	25	1
3	3	26	1
3	3	27	1
3	3	28	1
3	3	29	1
3	3	30	1
3	3	31	1
3	3	32	1
3	3	33	1
3	3	34	1
3	3	35	1
3	3	36	1
3	3	37	1
3	3	38	1
3	3	39	1
3	3	40	1
3	3	41	1
3	3	42	1
3	3	43	1
3	3	44	1
3	3	45	1
3	3	46	1
3	3	47	1
3	3	48	1
3	3	49	1
3	3	50	1
9	11	7	0.00500000000000000
10	11	3	0.00500000000000000
10	11	7	0.00500000000000000
10	11	35	0.00500000000000000
10	11	43	0.00500000000000000
11	11	1	0.0250000000000000
11	11	2	0.0250000000000000
11	11	3	0.0300000000000000
11	11	4	0.0250000000000000
11	11	5	0.0100000000000000
11	11	6	0.0200000000000000
11	11	7	0.0300000000000000
11	11	8	0.0100000000000000
11	11	9	0.0250000000000000
11	11	10	0.0450000000000000
11	11	11	0.0100000000000000
11	11	12	0.0100000000000000
11	11	13	0.0250000000000000
11	11	14	0.0300000000000000
11	11	15	0.0400000000000000
11	11	16	0.0400000000000000
11	11	17	0.0300000000000000
11	11	18	0.0550000000000000
11	11	19	0.0300000000000000
11	11	20	0.0350000000000000
11	11	21	0.0400000000000000
11	11	22	0.0150000000000000
11	11	23	0.0400000000000000
11	11	24	0.0100000000000000
11	11	25	0.0400000000000000
11	11	26	0.0400000000000000
11	11	27	0.0350000000000000
11	11	28	0.0300000000000000
11	11	29	0.0300000000000000
11	11	30	0.0200000000000000
11	11	31	0.0300000000000000
11	11	32	0.0550000000000000
11	11	33	0.0350000000000000
11	11	34	0.0400000000000000
11	11	35	0.0350000000000000
11	11	36	0.0250000000000000
11	11	37	0.0400000000000000
11	11	38	0.0400000000000000
11	11	39	0.0450000000000000
11	11	40	0.0350000000000000
11	11	41	0.0550000000000000
11	11	42	0.0350000000000000
11	11	43	0.0700000000000000
11	11	44	0.0300000000000000
11	11	45	0.0400000000000000
11	11	46	0.0300000000000000
11	11	47	0.0200000000000000
11	11	48	0.0200000000000000
11	11	49	0.0400000000000000
11	11	50	0.0400000000000000
12	11	45	0.00500000000000000
13	11	21	0.00500000000000000
13	11	31	0.00500000000000000
14	11	42	0.00500000000000000
16	10	1	0.0150000000000000
16	10	2	0.0200000000000000
16	10	3	0.0100000000000000
16	10	4	0.0300000000000000
16	10	5	0.00500000000000000
16	10	6	0.0150000000000000
16	10	7	0.0100000000000000
16	10	8	0.0150000000000000
16	10	9	0.0100000000000000
16	10	10	0.0100000000000000
16	10	11	0.0300000000000000
16	10	12	0.00500000000000000
16	10	13	0.0150000000000000
16	10	14	0.0100000000000000
16	10	15	0.0150000000000000
16	10	16	0.00500000000000000
16	10	17	0.00500000000000000
16	10	18	0.0150000000000000
16	10	19	0.00500000000000000
16	10	20	0.0150000000000000
16	10	21	0.0150000000000000
16	10	22	0.0200000000000000
16	10	23	0.0100000000000000
16	10	24	0.0150000000000000
16	10	25	0.0250000000000000
16	10	27	0.0100000000000000
16	10	28	0.0100000000000000
16	10	29	0.0250000000000000
16	10	30	0.00500000000000000
16	10	31	0.0150000000000000
16	10	32	0.0150000000000000
16	10	33	0.0100000000000000
16	10	34	0.0100000000000000
16	10	35	0.0150000000000000
16	10	36	0.0150000000000000
16	10	37	0.0250000000000000
16	10	38	0.0150000000000000
16	10	39	0.0100000000000000
16	10	40	0.0100000000000000
16	10	41	0.0100000000000000
16	10	42	0.0150000000000000
16	10	43	0.0100000000000000
16	10	44	0.0100000000000000
16	10	45	0.0150000000000000
16	10	46	0.0300000000000000
16	10	47	0.0100000000000000
16	10	48	0.0150000000000000
16	10	49	0.0200000000000000
16	10	50	0.0250000000000000
18	18	1	0.0150000000000000
18	18	2	0.0150000000000000
18	18	3	0.0250000000000000
18	18	4	0.00500000000000000
18	18	5	0.0150000000000000
18	18	6	0.0250000000000000
18	18	7	0.0100000000000000
18	18	8	0.00500000000000000
18	18	9	0.0200000000000000
18	18	10	0.0200000000000000
18	18	11	0.0350000000000000
18	18	12	0.0250000000000000
18	18	13	0.0250000000000000
18	18	14	0.0250000000000000
18	18	15	0.0250000000000000
18	18	16	0.0200000000000000
18	18	17	0.00500000000000000
18	18	18	0.0200000000000000
18	18	19	0.0100000000000000
18	18	21	0.0100000000000000
18	18	22	0.0200000000000000
18	18	23	0.0300000000000000
18	18	24	0.0100000000000000
18	18	25	0.0300000000000000
18	18	26	0.0200000000000000
18	18	27	0.0250000000000000
18	18	28	0.0300000000000000
18	18	29	0.0150000000000000
18	18	30	0.0200000000000000
18	18	31	0.0150000000000000
18	18	32	0.0150000000000000
18	18	33	0.0200000000000000
18	18	34	0.0100000000000000
18	18	35	0.0250000000000000
18	18	36	0.0250000000000000
18	18	37	0.0300000000000000
18	18	38	0.0350000000000000
18	18	39	0.0250000000000000
18	18	40	0.0300000000000000
18	18	41	0.0300000000000000
18	18	42	0.0250000000000000
18	18	43	0.0250000000000000
18	18	44	0.0100000000000000
18	18	45	0.0200000000000000
18	18	46	0.0100000000000000
18	18	47	0.0100000000000000
18	18	48	0.0200000000000000
18	18	49	0.00500000000000000
18	18	50	0.0100000000000000

==> pgfplots_scatterdata4.dat <==
3	3	1	1
3	3	2	1
3	3	3	1
3	3	4	1
3	3	5	1
3	3	6	1
3	3	7	1
3	3	8	1
3	3	9	1
3	3	10	1
3	3	11	1
3	3	12	1
3	3	13	1
3	3	14	1
3	3	15	1
3	3	16	1
3	3	17	1
3	3	18	1
3	3	19	1
3	3	20	1
3	3	21	1
3	3	22	1
3	3	23	1
3	3	24	1
3	3	25	1
3	3	26	1
3	3	27	1
3	3	28	1
3	3	29	1
3	3	30	1
3	3	31	1
3	3	32	1
3	3	33	1
3	3	34	1
3	3	35	1
3	3	36	1
3	3	37	1
3	3	38	1
3	3	39	1
3	3	40	1
3	3	41	1
3	3	42	1
3	3	43	1
3	3	44	1
3	3	45	1
3	3	46	1
3	3	47	1
3	3	48	1
3	3	49	1
3	3	50	1
11	11	2	0.340000000000000
11	11	3	0.255000000000000
11	11	4	0.330000000000000
11	11	5	0.385000000000000
11	11	6	0.390000000000000
11	11	7	0.495000000000000
11	11	8	0.560000000000000
11	11	9	0.555000000000000
11	11	10	0.595000000000000
11	11	11	0.605000000000000
11	11	12	0.670000000000000
11	11	13	0.675000000000000
11	11	14	0.665000000000000
11	11	15	0.705000000000000
11	11	16	0.725000000000000
11	11	17	0.680000000000000
11	11	18	0.690000000000000
11	11	19	0.715000000000000
11	11	20	0.715000000000000
11	11	21	0.670000000000000
11	11	22	0.695000000000000
11	11	23	0.720000000000000
11	11	24	0.735000000000000
11	11	25	0.720000000000000
11	11	26	0.720000000000000
11	11	27	0.740000000000000
11	11	28	0.750000000000000
11	11	29	0.775000000000000
11	11	30	0.775000000000000
11	11	31	0.720000000000000
11	11	32	0.720000000000000
11	11	33	0.760000000000000
11	11	34	0.770000000000000
11	11	35	0.800000000000000
11	11	36	0.815000000000000
11	11	37	0.835000000000000
11	11	38	0.850000000000000
11	11	39	0.810000000000000
11	11	40	0.825000000000000
11	11	41	0.810000000000000
11	11	42	0.825000000000000
11	11	43	0.845000000000000
11	11	44	0.825000000000000
11	11	45	0.860000000000000
11	11	46	0.805000000000000
11	11	47	0.820000000000000
11	11	48	0.840000000000000
11	11	49	0.860000000000000
11	11	50	0.830000000000000
16	10	2	0.435000000000000
16	10	3	0.355000000000000
16	10	4	0.450000000000000
16	10	5	0.520000000000000
16	10	6	0.510000000000000
16	10	7	0.520000000000000
16	10	8	0.595000000000000
16	10	9	0.585000000000000
16	10	10	0.660000000000000
16	10	11	0.670000000000000
16	10	12	0.715000000000000
16	10	13	0.705000000000000
16	10	14	0.700000000000000
16	10	15	0.700000000000000
16	10	16	0.730000000000000
16	10	17	0.730000000000000
16	10	18	0.775000000000000
16	10	19	0.800000000000000
16	10	20	0.770000000000000
16	10	21	0.795000000000000
16	10	22	0.795000000000000
16	10	23	0.795000000000000
16	10	24	0.825000000000000
16	10	25	0.820000000000000
16	10	26	0.830000000000000
16	10	27	0.855000000000000
16	10	28	0.825000000000000
16	10	29	0.860000000000000
16	10	30	0.865000000000000
16	10	31	0.850000000000000
16	10	32	0.865000000000000
16	10	33	0.875000000000000
16	10	34	0.835000000000000
16	10	35	0.890000000000000
16	10	36	0.865000000000000
16	10	37	0.875000000000000
16	10	38	0.900000000000000
16	10	39	0.890000000000000
16	10	40	0.880000000000000
16	10	41	0.905000000000000
16	10	42	0.905000000000000
16	10	43	0.940000000000000
16	10	44	0.900000000000000
16	10	45	0.925000000000000
16	10	46	0.930000000000000
16	10	47	0.910000000000000
16	10	48	0.945000000000000
16	10	49	0.945000000000000
16	10	50	0.960000000000000
18	18	2	0.270000000000000
18	18	3	0.255000000000000
18	18	4	0.295000000000000
18	18	5	0.365000000000000
18	18	6	0.330000000000000
18	18	7	0.385000000000000
18	18	8	0.450000000000000
18	18	9	0.425000000000000
18	18	10	0.490000000000000
18	18	11	0.530000000000000
18	18	12	0.545000000000000
18	18	13	0.500000000000000
18	18	14	0.530000000000000
18	18	15	0.545000000000000
18	18	16	0.560000000000000
18	18	17	0.525000000000000
18	18	18	0.555000000000000
18	18	19	0.585000000000000
18	18	20	0.570000000000000
18	18	21	0.550000000000000
18	18	22	0.585000000000000
18	18	23	0.565000000000000
18	18	24	0.555000000000000
18	18	25	0.550000000000000
18	18	26	0.575000000000000
18	18	27	0.595000000000000
18	18	28	0.570000000000000
18	18	29	0.600000000000000
18	18	30	0.595000000000000
18	18	31	0.590000000000000
18	18	32	0.560000000000000
18	18	33	0.605000000000000
18	18	34	0.595000000000000
18	18	35	0.605000000000000
18	18	36	0.620000000000000
18	18	37	0.620000000000000
18	18	38	0.610000000000000
18	18	39	0.610000000000000
18	18	40	0.620000000000000
18	18	41	0.605000000000000
18	18	42	0.575000000000000
18	18	43	0.610000000000000
18	18	44	0.590000000000000
18	18	45	0.620000000000000
18	18	46	0.600000000000000
18	18	47	0.585000000000000
18	18	48	0.590000000000000
18	18	49	0.590000000000000
18	18	50	0.580000000000000
